Cohomology in Constraint Satisfaction and Structure Isomorphism

Constraint satisfaction (CSP) and structure isomorphism (SI) are among the most well-studied computational problems in Computer Science. While neither problem is thought to be in $\texttt{PTIME},$ much work is done on $\texttt{PTIME}$ approximations to both problems. Two such historically important approximations are the $k$-consistency algorithm for CSP and the $k$-Weisfeiler-Leman algorithm for SI, both of which are based on propagating local partial solutions. The limitations of these algorithms are well-known; $k$-consistency can solve precisely those CSPs of bounded width and $k$-Weisfeiler-Leman can only distinguish structures which differ on properties definable in $C^k$. In this paper, we introduce a novel sheaf-theoretic approach to CSP and SI and their approximations. We show that both problems can be viewed as deciding the existence of global sections of presheaves, $\mathcal{H}_k(A,B)$ and $\mathcal{I}_k(A,B)$ and that the success of the $k$-consistency and $k$-Weisfeiler-Leman algorithms correspond to the existence of certain efficiently computable subpresheaves of these. Furthermore, building on work of Abramsky and others in quantum foundations, we show how to use \v{C}ech cohomology in $\mathcal{H}_k(A,B)$ and $\mathcal{I}_k(A,B)$ to detect obstructions to the existence of the desired global sections and derive new efficient cohomological algorithms extending $k$-consistency and $k$-Weisfeiler-Leman. We show that cohomological $k$-consistency can solve systems of equations over all finite rings and that cohomological Weisfeiler-Leman can distinguish positive and negative instances of the Cai-F\"urer-Immerman property over several important classes of structures.

==> mfcs_reviews.txt <==
REVIEWER 1

Comments for the author:

p.2,l.66-70  It is worth mentioning that all the existing algorithms using AIP
can solve linear equations and more capable than WL.



p.3,l.111-113  I could not parse this sentence.



Section 2.3 is completely incomprehensible. It needs to be greatly expanded for
CS people
AOC: Added references to more complete category-theoretic background


p.5,l.185-190  This part can easily be rephrased in simpler terms.

p.6,l.223  I am not sure what alternative you mean here. What you describe seems
to be exactly k-consistency
AOC: I mean that this gives an alternative description of the k-consistency
process as a coflasquification of the presheaf H_k. This is interesting as it is
dual to the Godement construction, a well-known construction in homological algebra.



Section 4.4  You may add Sherali-Adams hierarchy to the list of algorithms here.

AOC: Mentioned Berkholz and Grohe's S-A algorithm in a new paragraph.

Theorem 8. I don't see where k-consistency is actually used here. Can be be done
purely by cohomological algorithm? It would be just natural that solving linear
equations (every affine CSP is a system of linear equations in a nutshell) can be
done by solving linear equations.




REVIEWER 2

*High-level suggestions*

I believe that a slightly extended version of the paper, uploaded on your favorite
free open-access platform, could greatly benefit from the following adjustments:


- Mention explicitly that "there is a morphism from A to B" implies "A is
cohomogically k-consistent with B", which implies "A is k-consistent with B".
- In §4, give an elementary yet non-trivial example of a Z-linear global section
of H_k(A,B)
- In §4, give an elementary yet non-trivial example of structures A and B such
that A is cohomogically k-consistent with B but there is no morphism from A to B,
and an example of structures such that A is k-consistent with B but not
cohomogically k-consistent.

AOC: I think this should actually go in section 5? and maybe for a later version



*Low-level suggestions and typos*

- Use the full names instead of the abbreviations "CSP" and "SI" in the abstract
AOC: Done.

- Contrary to footnotes, you should put a space before each \cite.
AOC: Done in Introduction, Background, Presheaves, Cohomology, Effectiveness, Conclusion. Todo in Appendices.

- line 41: "[25] [23]" -> "[25, 23]"
AOC: Done.
- in line 48, C^k is denoted with a cursive C, but in line 99 it is denoted with
a roman letter
AOC: macroised \logic{} -decided on Roman for now to avoid clash with sheaf.
- line 76: there is space before a comma
AOC: oops! changed.
- lines 90/91: "(which will also call A)"
AOC: Done.
- line 93 (and probably in some other places): "f : A \to B" -> "f\colon A \to B"
AOC done

- line 98: "and and"
AOC: done

- line 124: "[11, 30]" -> "[11, 30]".
AOC: Done

- line 135: "downwards-closed"
AOC: Done.

- line 135: partial homomorphisms are only introduced in line 167
AOC: Re-wrote this section

- lines 132-139 are hard to parse, maybe you could reformulate
AOC: Re-wrote this section for clarity


- line 164: "we are thank him"
AOC: Done.
- line 187: "these sheaves a global (…)" -> "these sheaves S a global (…)"
AOC: Changed
- lines 238/239: "approximations to"
AOC: Changed to Approximations of


- line 259: avoid "et al" at all cost
AOC: Agreed, changed.
- equation before line 267: use \left \right (or \bigl \bigr, or some variant)
before the brackets
AOC: Used \left \right.
- when an equation finishes a sentence, you should put a period after your
equation (e.g. just before line 254, or before line 267)
AOC: Done.
- end of line 267: remove the comma
AOC: Done.

- line 365: "R" -> "B"
AOC: Done
- line 368-371: I think some words are missing
AOC: Sentences broken up, words added.
- Fact 9: missing colon after "h"
AOC: Fixed
- Theorem 10: g is not quantified
AOC: Changed.
- suggestion for Theorem 12: maybe change the RHS into "CFI_q(G, g) is isomorphic
to CFI_q(G, h)" to make the story "we are solving the isomorphism problem in
polynomial time on a subclass" even more explicit?
AOC: Great suggestion.
- line 426: remove the comma


- For references 10 and 17, the arXiv field is not correct.


REVIEWER 3

*Some minor comments*


136-139. This could do with being expanded slightly. It is also not very easy to
parse both homomorphisms and isomorphisms at the same time. My suggestion would
be to present one case (say homomorphisms /Forth property) with a little more
detail, and then briefly give the analogous version for isomorphisms.
AOC: Re-wrote this section for clarity.

line 144. I would explicitly give the type of the map: i.e. suggest changing
"for the map F(U' \subset U)" to  "for the map F(U' \subset U) : F(U) --> F(U
AOC: Changed




line 274. "being a global section of \mathbb{Z}S can be expressed as a system of
polynomially many linear equations"
It woud be helpful to briefly outline how to count the number of linear equations
required and what polynomial function of |A| and |B| bounds it.
AOC: Done.


lines 288-290. (.)^Z\downarrow is introduced as the operator that computes the
largest subpresheaf such that all sections satisfy the Forth and Z-extendability
properties, and then \overline{S}^Z is supposed to be the greatest fixpoint of
this operator. Similar definitions are made throughout the text (before and
after this) for other such operators. However, it's unclear in this formulation
why a fixpoint is needed. If S^Z\downarrow (obtained in one step) is already a
presheaf satisfying the Forth and Z-extendability properties, then it is already
a fixpoint, i.e. its largest subpresheaf satisfying both properties is itself.
I presume that what is meant is that at each step one removes only the local
sections that fail to satisfy both those properties, and then in the next step
some local sections which previously satisfied them may no longer satisfy them
as some of the required extensions have since been removed. However, this is not
quite what the text says. This should be made more precise.
AOC: I agree that this was unclear and have tried to make this point more
explicit in the new version.




line 555. This is more of a really minor suggestion on style. Imho the constant
parentheses break the flow of text, and it would read better if the author only
presented the proof for CSP/homomorphisms and then wrote something to the effect
that the case for isomorphisms goes the same way.
AOC: Good suggestion, done.

line 569. "Take any related tuple (a_1, ... , a_m) \in R^A or (b_1, ..., b_m) \in R^B".
Something isn't quite right in this part of the argument. In the sentence that
follows it seems that the 'b_i' are actually 'h(a_i)'. In fact, I think the author
meant to write (a_1, ..., a_m) \in R^A ==> (h(a_1), ..., h(a_m)) \in R^B.  In any
case, similarly to the previous minor point, it would be cleaner not to try doing
both the homomorphism and isomorphism cases simultaneously.
AOC: Agreed it is unclear and has been changed.


line 585. Why is the fact that the empty set satisfies this enough to show that
there is a largest subset that does? Do we not also need the fact that the union
of sets with that property has that property?

AOC: Yes, this was an omission.

line 615. "a set M of valid contexts of commuting measurements". Saying that the
measurements are commuting gives the impression that the contexts are generated
by a binary (commutativity) relation between the measurements (i.e. contexts are
the sets of pairwise-related elements). While this is true in quantum mechanics,
the Abramsky–Brandenburger formalism allows for more general settings where, as
the author describes, the collection of contexts can be chosen to be any
downward-closed subset of P(X).

AOC: Ok this is removed now.



*Typos*


line 35. ".[7] --> [7]."

AOC: Done.

line 63. "owes draws" (remove one)

AOC: "draws"

line 137. The sentence starting with "Where" reads strangely.
AOC: Removed, reworked

line 149. There is an "S" missing in "hs presheaves F:C^{op}--> as objects"
AOC: Changed.


line 164. "we are thank him" -> "we thank him" or "we are grateful to him"
AOC: Changed.
line 239. "can be computed a greatest" -> can be computed as greatest
AOC: Changed



line 253. "a AbGp-valued" -> "an AbGp-valued"
AOC: Done.

line 339. "an C(A)" -> "on C(A)"
AOC: Done.

line 370. "algorithm is not expressible" -> " algorithm, is not expressible"
AOC: Done.

line 391. "decideable" -> "decidable"
AOC: Done.



line 567. "an homomorphism" -> "a homomorphism"

AOC: Changed.

line 747. "cohomological k-consistency algorithm" -> "cohomological Weisfeiler–Leman algorithm"

AOC: Changed

